Curate and Generate: A Corpus and Method for Joint Control of Semantics and Style in Neural NLG

Neural natural language generation (NNLG) from structured meaning representations has become increasingly popular in recent years. While we have seen progress with generating syntactically correct utterances that preserve semantics, various shortcomings of NNLG systems are clear: new tasks require new training data which is not available or straightforward to acquire, and model outputs are simple and may be dull and repetitive. This paper addresses these two critical challenges in NNLG by: (1) scalably (and at no cost) creating training datasets of parallel meaning representations and reference texts with rich style markup by using data from freely available and naturally descriptive user reviews, and (2) systematically exploring how the style markup enables joint control of semantic and stylistic aspects of neural model output. We present YelpNLG, a corpus of 300,000 rich, parallel meaning representations and highly stylistically varied reference texts spanning different restaurant attributes, and describe a novel methodology that can be scalably reused to generate NLG datasets for other domains. The experiments show that the models control important aspects, including lexical choice of adjectives, output length, and sentiment, allowing the models to successfully hit multiple style targets without sacrificing semantics.

==> mr-dist-train.dat <==
%% LaTeX2e file `thu3.dat'
%% generated by the `filecontents' environment
%% from source `acl19-yelp-v1' on 2019/02/23.
%%
X Len Freq
1 1 5433
2 2 12875
3 3 6644
4 4 2788
5 5 1099
6 6 413
7 7 127
8 8 39
9 9 6
10 10 3
11 11 2

==> repetition-dist.dat <==
%% LaTeX2e file `thu3.dat'
%% generated by the `filecontents' environment
%% from source `acl19-yelp-v1' on 2019/02/23.
%%
X MR base	+adj	+sent +style
1	1	550	445	350	129
2	2	477	392	285	94
3	3	174	132	149	87
4	4	173	115	92	62
5	5	171	88	83	60
6	6	166	73	78	53
7	7	161	72	56	50
8	8	120	63	55	34
9	9	117	60	52	31
10	10	110	60	52	30
11	11	107	56	51	28
12	12	96	56	48	26
13	13	95	52	46	25
14	14	95	51	45	23
15	15	85	51	45	21
16	16	85	47	42	20
17	17	78	46	41	19
18	18	77	45	40	19
19	19	71	41	40	19
20	20	68	36	37	18
